Guidance and Control of Unmanned Surface Vehicles via HEOL

This work presents a new approach to the guidance and control of marine craft via HEOL, i.e., a new way of combining flatness-based and model-free controllers. Its goal is to develop a general regulator for Unmanned Surface Vehicles (USV). To do so, the well-known USV maneuvering model is simplified into a nominal Hovercraft model which is flat. A flatness-based controller is derived for the simplified USV model and the loop is closed via an intelligent proportional-derivative (iPD) regulator. We thus associate the well-documented natural robustness of flatness-based control and adaptivity of iPDs. The controller is applied in simulation to two surface vessels, one meeting the simplifying hypotheses, the other one being a generic USV of the literature. It is shown to stabilize both systems even in the presence of unmodeled environmental disturbances.

==> reviews-cdc/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The paper deals with a novel approach to guidance and
control of USVs. The proposed approach combines the
flatness-based and model-free design of the controllers.
While the proposed approach may interest some audiences,
however, from a theoretical point of view, the paper lacks
some novelties and the challenging issue considered in the
paper is unclear. The proposed model is simplified and the
required assumptions are not satisfied in practice. The
simulations are not convincing.


==> reviews-cdc/Review26361.txt <==
Reviewer 7 of CDC 2024 submission 1163

Comments to the author
======================

This paper studies an approach to the guidance and control
of
marine craft by combining Flatness-Based and Model-Free
controllers. 

In general, the results seem superficial.

1. The model of the vehicle is simplified by using the
'circular hull-shape and homogeneous mass distribution'
hypothesis. This allows the use of the flatness-based
approach. The hypothesis, however, doesn't hold in practice
in general. The robustness of the designed controller is
'superficially' guaranteed by the robustness of
flatness-based control and Model-Free Control.

2. Section V is just simulations which are not convincing.
Furthermore, the trajectories are only a straight line and
a circle.

==> reviews-cdc/Review6095.txt <==
Reviewer 2 of CDC 2024 submission 1163

Comments to the author
======================

This paper introduces a novel approach to guidance and
control of autonomous marine craft. The flatness-based
guidance principle is established for the surface vessel
maneuvering model and model free controllers relying on
Intelligent PDs are designed. Simulations show the
effectiveness of the proposed methods.
The work is written in a clear manner and the overall
structure is satisfactory. It is suggested to be accepted
for CDC.


==> reviews-cdc/Review6101.txt <==
Reviewer 5 of CDC 2024 submission 1163

Comments to the author
======================

This paper presents a novel approach to the guidance and
control of autonomous marine craft, combining
flatness-based control and model-free control. The problem
is very general. The contribution of the paper is not very
clear to me. Some comments are as follows:

--"Its goal is to develop an all-purpose regulator for
Unmanned Surface Vehicles (USV) that would adapt to any
system and any trajectory tracking task." is it possible
for this design?

--"The main contribution of this work is the association of
the Flatness-based Approach with Model-Free Control (MFC)
[9]-[12] MFC is an adaptive control method relying on the
principle of the Intelligent Proportionnal Derivative (iPD)
controller [13]" please polish this sentence. What is the
challenge for the current work?

--"where F is a time-varying quantity that catches all
uncertainties and disturbances" It is a function or a
value. Please clarify the definition. 

--The main result and its proof are missing. 


==> reviews-cdc/iThenticateScanResult.txt <==
CDC 2024 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 1163 received a cumulative similarity score 24%.

For more information about the scan, log in at
https://css.paperplaza.net with your PIN 1479 and password, enter your
CDC 2024 author workspace, and select the option 'Inspect the reviews
and decision letter' under 'Choose an option...' for submission 1163.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.
